Correlations of zero-entropy critical states in the XXZ model: integrability and Luttinger theory far from the ground state

Pumping a finite energy density into a quantum system typically leads to `melted' states characterized by exponentially-decaying correlations, as is the case for finite-temperature equilibrium situations. An important exception to this rule are states which, while being at high energy, maintain a low entropy. Such states can interestingly still display features of quantum criticality, especially in one dimension. Here, we consider high-energy states in anisotropic Heisenberg quantum spin chains obtained by splitting the ground state's magnon Fermi sea into separate pieces. Using methods based on integrability, we provide a detailed study of static and dynamical spin-spin correlations. These carry distinctive signatures of the Fermi sea splittings, which would be observable in eventual experimental realizations. Going further, we employ a multi-component Tomonaga-Luttinger model in order to predict the asymptotics of static correlations. For this effective field theory, we fix all universal exponents from energetics, and all non-universal correlation prefactors using finite-size scaling of matrix elements. The correlations obtained directly from integrability and those emerging from the Luttinger field theory description are shown to be in extremely good correspondence, as expected, for the large distance asymptotics, but surprisingly also for the short distance behavior. Finally, we discuss the description of dynamical correlations from a mobile impurity model, and clarify the relation of the effective field theory parameters to the Bethe Ansatz solution.

==> figures/dummy.dat <==
0	0

==> figures/plotauto/TL.dat <==
0.5	-0.40343512752003396	0.9374175778592893
0.6	-0.13252190537898068	0.669116563763412
0.7	0.013031476804675202	0.481058215330639
0.8	0.09167258963582048	0.34210243289427356
0.9	0.1313514690872749	0.23606899585500166
1.	0.146939824268857	0.15377206052998102
1.1	0.14707139123583673	0.08960554576355521
1.2000000000000002	0.13714545139255274	0.039919735619233544
1.3	0.12076281569580882	0.002186034993588207
1.4	0.1004594080125768	-0.025459673356620117
1.5	0.07810111000926981	-0.04447832294811701
1.6	0.055105316603079185	-0.056081952718947205
1.7000000000000002	0.03256957920768366	-0.06132633438816571
1.8	0.011348611716674908	-0.06116651087030103
1.9000000000000001	-0.007898118002365187	-0.056489228923524704
2.	-0.024675754341033806	-0.04813059315380369
2.1	-0.03863315850485159	-0.036884121112906045
2.2	-0.04954745903691821	-0.02350256094879001
2.3	-0.057311456233391844	-0.008695744020849763
2.4000000000000004	-0.06192231299231614	0.006873932040367884
2.5	-0.06347060405529137	0.022597232543980165
2.6	-0.06212920775438173	0.03792416693121799
2.7	-0.058141797546179555	0.05236977362972704
2.8000000000000003	-0.05181087538701913	0.06551912010350107
2.9000000000000004	-0.043485415043416006	0.07703115684092836
3.	-0.03354826855021956	0.0866411701019988
3.1	-0.02240354420970339	0.09416166990396463
3.2	-0.010464196780826066	0.09948163072861858
3.3000000000000003	0.0018599154653697603	0.10256407473560508
3.4000000000000004	0.014173253000509083	0.10344205170735396
3.5	0.026104855929554985	0.10221312671781962
3.6	0.03731742613501657	0.09903253543534533
3.7	0.04751504479992433	0.094105207706811
3.8000000000000003	0.056449377349647806	0.08767689227091245
3.9000000000000004	0.06392426042989166	0.08002463883001287
4.	0.0697986110778538	0.07144690812467357
4.1	0.07398764509378036	0.06225358613044784
4.2	0.07646243819470844	0.05275617525868794
4.300000000000001	0.07724790833528965	0.043258423924255315
4.4	0.07641933923562443	0.03404763667820353
4.5	0.07409760243460747	0.02538688111706095
4.6000000000000005	0.07044326703633637	0.017508275964201323
4.7	0.06564981188243185	0.010607508204181201
4.8	0.0599361735276766	0.004839687174964154
4.9	0.053538874712992984	0.00031660139166442557
5.	0.046703981846963796	-0.002894599075440665
5.1000000000000005	0.03967913638821591	-0.004771314290757273
5.2	0.03270589425652935	-0.005334060495851761
5.300000000000001	0.02601258999376689	-0.004643788480115653
5.4	0.019807919042274524	-0.0027980859051519712
5.5	0.014275403070337055	0.00007357610084193867
5.6000000000000005	0.009568870749685057	0.003815368774104296
5.7	0.005809050878992514	0.008251203930344642
5.800000000000001	0.003081337415383828	0.013191194379501787
5.9	0.0014347480165399357	0.01843826293692188
6.	0.000882060292352535	0.02379468965075669
6.1000000000000005	0.0014010742537375262	0.029068396444620673
6.2	0.002936916482407334	0.034078783833388436
6.300000000000001	0.005405272271862813	0.03866195506071919
6.4	0.008696407209855865	0.042675188134864546
6.5	0.012679820027840183	0.046000544891560455
6.6000000000000005	0.017209354497274232	0.04854753738950439
6.7	0.02212858998148521	0.050254804592120984
6.800000000000001	0.027276328037949667	0.0510907853375208
6.9	0.03249199610147714	0.051053405991172716
7.	0.03762079847350709	0.0501688319063602
7.1000000000000005	0.04251845913724377	0.0484893599594714
7.2	0.047055419703280664	0.046090554161709825
7.300000000000001	0.05112037832940589	0.043067746988215486
7.4	0.054623080914993384	0.03953204507218437
7.5	0.05749630333755987	0.03560598891126199
7.6000000000000005	0.059696992029701884	0.03141902202373342
7.7	0.06120655883353668	0.0271029255440912
7.800000000000001	0.06203035388467437	0.02278736970308464
7.9	0.06219636638896301	0.01859572429946788
8.	0.06175322676294592	0.014641256590056995
8.100000000000001	0.06076760401722088	0.011023827581215367
8.2	0.059321108898757025	0.00782717718526241
8.3	0.057506825741328337	0.0051168658780401215
8.4	0.05542560392037867	0.0029389161819224604
8.5	0.053182243143293825	0.0013191723508531106
8.6	0.050881705557532124	0.0002633718969000455
8.700000000000001	0.04862548200755723	-0.00024210111286234037
8.8	0.04650823003833499	-0.00022883298545063575
8.9	0.044614787876447806	0.00025556098576913125
9.	0.043017652176525714	0.0011498483496081625
9.1	0.04177498844497668	0.0023819609735929856
9.200000000000001	0.040929222452923665	0.0038720362913612664
9.3	0.04050623937220836	0.005535603384201871
9.4	0.04051519557115371	0.007286797977104555
9.5	0.040948926735962274	0.009041493436373234
9.6	0.04178491594656692	0.010720241632717667
9.700000000000001	0.04298676717888148	0.012250927739637277
9.8	0.04450611399388146	0.013571056223610597
9.9	0.04628488037461809	0.014629600912583142
10.	0.0482578011402333	0.015388369496160483
10.100000000000001	0.05035510333542587	0.015822851461883503
10.200000000000001	0.05250524757277024	0.015922537630928157
10.3	0.054637629475424866	0.015690718447914736
10.4	0.056685145987884655	0.015143786351083082
10.5	0.05858653913635648	0.014310084293960518
10.600000000000001	0.060288440468468214	0.01322835726577436
10.700000000000001	0.06174705243619228	0.011945876005124718
10.8	0.06292941788685738	0.010516311655477057
10.9	0.06381424502423948	0.008997446613514072
11.	0.06439227209369588	0.007448810126351042
11.100000000000001	0.06466617302175245	0.005929327269896256
11.200000000000001	0.06465002170331932	0.004495066870218464
11.3	0.06436834801327383	0.003197167902330459
11.4	0.06385483240948756	0.0020800152045955655
11.5	0.06315069774561878	0.0011797243566128654
11.600000000000001	0.062302866260370265	0.0005229827298818023
11.700000000000001	0.06136195638455889	0.00012627953391665525
11.8	0.06038019783763326	-4.457318556811901e-6
11.9	0.05940934440455818	0.00012618503658440934
12.	0.05849866182958917	0.0005035476376612762
12.100000000000001	0.05769306357311432	0.0011037133268562197
12.200000000000001	0.05703145998255988	0.0018946513573838647
12.3	0.05654537704270362	0.002837642413153794
12.4	0.05625788967943811	0.0038889244238500234
12.5	0.056182902034311595	0.0050014928659719345
12.600000000000001	0.05632479368406982	0.0061269850941994535
12.700000000000001	0.05667843695006697	0.0072175767397213994
12.8	0.05722957672999711	0.008227819339613855
12.9	0.05795555117737841	0.009116352027206218
13.	0.058826319509379596	0.009847426132705854
13.100000000000001	0.05980575265053213	0.010392189651389667
13.200000000000001	0.06085313366755461	0.010729688399730361
13.3	0.06192480829603048	0.010847551908487
13.4	0.06297592149991466	0.010742344265753954
13.5	0.06396217405105672	0.010419572767089333
13.600000000000001	0.0648415335914553	0.009893359890739748
13.700000000000001	0.06557583748206999	0.009185796338581203
13.8	0.06613222980182258	0.008326004236947626
13.9	0.06648438191562943	0.007348949684391412
14.	0.06661345479059187	0.006294052326281807
14.100000000000001	0.06650877135898099	0.005203646253047214
14.200000000000001	0.06616817831733522	0.004121351055880735
14.3	0.06559808839711959	0.003090414204887183
14.4	0.06481320591585821	0.0021520859950350272
14.5	0.06383594989337807	0.0013440861711547587
14.600000000000001	0.06269559978881686	0.000699217109338596
14.700000000000001	0.06142719860564814	0.00024417228620293247
14.8	0.06007025639447193	-1.419037604020894e-6
14.9	0.05866730378301096	-0.00002567914975357903
15.	0.05726234987069283	0.00017512037838432994
15.100000000000001	0.05589930150353806	0.0005964613891970836
15.200000000000001	0.05462040153076894	0.0012257821045681737
15.3	0.05346474215033922	0.0020429693693535655
15.4	0.05246690596328539	0.00302111891556537
15.5	0.05165578203298442	0.00412753304206465
15.600000000000001	0.0510535973046759	0.005324916994900411
15.700000000000001	0.050675195456761635	0.006572728733060039
15.8	0.050527585945758	0.007828631885882146
15.9	0.05060977602023155	0.009049998699422104
16.	0.05091288818307273	0.010195408708283282
16.1	0.051420555348761485	0.011226089764691848
16.200000000000003	0.05210957613741567	0.012107250845840448
16.3	0.05295080371395422	0.012809260615109947
16.4	0.0539102336293191	0.013308631843087839
16.5	0.054950249518597866	0.01358877925749616
16.6	0.05603098047300563	0.013640526900625612
16.7	0.05711172058482997	0.013462350309201005
16.8	0.058152359658676496	0.013060348454373543
16.900000000000002	0.059114774414707465	0.012447950039845732
17.	0.05996413164013867	0.011645368109143394
17.1	0.06067005857066156	0.010678825630207101
17.2	0.06120764114148697	0.009579582505974725
17.3	0.061558217424037394	0.008382801040695794
17.400000000000002	0.0617099413009375	0.0071262920574027165
17.5	0.061658099937060604	0.0058491874500885424
17.6	0.061405177563283904	0.004590586861282582
17.7	0.06096066717628841	0.0033882263599631316
17.8	0.06034064064670078	0.0022772154762602703
17.900000000000002	0.059567096105694856	0.0012888858087443838
18.	0.05866710905652416	0.00044978979440295853
18.1	0.05767182017510285	-0.00021911769133609456
18.2	0.05661529800721688	-0.0007030892256688194
18.3	0.055533318572559595	-0.0009939683302137114
18.400000000000002	0.054462106134894266	-0.0010903369715963944
18.5	0.05343708003778947	-0.0009974259833884038
18.6	0.05249165153940372	-0.0007267957261989163
18.7	0.051656112067862955	-0.0002958023086634392
18.8	0.05095665037530027	0.00027312797937084106
18.900000000000002	0.05041453085738841	0.0009533869694993611
19.	0.050045459032685556	0.0017152013419190189
19.1	0.0498591530835274	0.0025267395168933793
19.2	0.04985913271423638	0.0033552679316491145
19.3	0.05004272866536796	0.004168314901935954
19.400000000000002	0.05040130832209233	0.004934800754337905
19.5	0.05092070525297707	0.005626094868765768
19.6	0.05158183347956373	0.006216963596248241
19.700000000000003	0.05236146104984789	0.006686377573334144
19.8	0.053233112279838055	0.007018152557399951
19.900000000000002	0.05416806400665894	0.00720140433856658
20.	0.055136398488669705	0.007230805299140393
20.1	0.05610807426813918	0.00710663752880715
20.200000000000003	0.057053976404384754	0.006834644794115985
20.3	0.0579469089629981	0.0064256928373774835
20.400000000000002	0.058762495433443064	0.00589525418819106
20.5	0.05947995672060391	0.005262739676579094
20.6	0.060082741352632356	0.004550703935340956
20.700000000000003	0.060558988370221625	0.0037839562019342313
20.8	0.060901809787082616	0.0029886105496403034
20.900000000000002	0.0611093862955803	0.0021911112121612906
21.	0.06118487678372224	0.0014172688810486014
21.1	0.06113614897855486	0.0006913427656587323
21.200000000000003	0.06097534489424358	0.00003520087186614056
21.3	0.060718300516199836	-0.0005324125161840994
21.400000000000002	0.060383844096709535	-0.0009964776325149213
21.5	0.05999300140620732	-0.0013461490655715825
21.6	0.05956813914921954	-0.0015750412856899065
21.700000000000003	0.0591320794287494	-0.0016813427898722474
21.8	0.058707218585780784	-0.0016677582145922716
21.900000000000002	0.05831468295537759	-0.0015412841050576403
22.	0.05797355211595356	-0.0013128300500815132
22.1	0.057700177154336035	-0.0009967023804129686
22.200000000000003	0.05750761745524487	-0.0006099723926622772
22.3	0.05740521471184727	-0.0001717549377433858
22.400000000000002	0.05739831743295599	0.00029757392620444575
22.5	0.05748816340050078	0.0007771897604131266
22.6	0.05767192152801724	0.0012466319920914912
22.700000000000003	0.057942888610383825	0.0016865850752471635
22.8	0.05829083075544677	0.0020795997331231426
22.900000000000002	0.058702454055376496	0.0024107281641039804
23.	0.059161984475447654	0.0026680507334038896
23.1	0.059651833169739155	0.0028430760916994405
23.200000000000003	0.06015332060432091	0.0029310016849996737
23.3	0.0606474310699096	0.002930827053551471
23.400000000000002	0.06111556844974141	0.0028453179551212225
23.5	0.061540284486056654	0.0026808249785159
23.6	0.06190595223129706	0.0024469657287172148
23.700000000000003	0.0621993598102628	0.0021561846681505507
23.8	0.062410202953645376	0.0018232091097824768
23.900000000000002	0.06253145885654338	0.0014644235214115915
24.	0.06255962860656777	0.0010971870906519062
24.1	0.062494840533737085	0.0007391213244100635
24.200000000000003	0.06234081216424551	0.0004073952595454897
24.3	0.06210467381223251	0.00011803562559193315
24.400000000000002	0.06179666201936558	-0.00011471195289539747
24.5	0.06142969586170147	-0.00027894683919137326
24.6	0.06101885341296412	-0.00036558155565298144
24.700000000000003	0.06058076923103325	-0.0003686972670196432
24.8	0.06013297649527928	-0.00028577401207618573
24.900000000000002	0.059693219273122586	-0.00011778795489508312
25.	0.059278761276126954	0.0001308269996379277
25.1	0.058905717356692276	0.00045235075966327116
25.200000000000003	0.058588432910388455	0.0008360743235284306
25.3	0.05833893433639516	0.001268710679460078
25.400000000000002	0.05816647085320982	0.001734903065869682
25.5	0.05807716438274391	0.0022178108122689806
25.6	0.05807378004279132	0.0026997502292713813
25.700000000000003	0.058155625185533535	0.003162866125652682
25.8	0.05831858006233922	0.0035898085626506317
25.900000000000002	0.058555258264374195	0.003964389437732497
26.	0.058855290267123946	0.004272194413900656
26.1	0.05920571887171217	0.00450112753362573
26.200000000000003	0.05959149125152319	0.0046418685034474525
26.3	0.059996028825618525	0.0046882260013645614
26.400000000000002	0.06040185341396997	0.004637374314114345
26.5	0.06079124617920371	0.004489965004695989
26.6	0.06114691479011238	0.004250109976697873
26.700000000000003	0.06145264408548904	0.003925237067341935
26.8	0.06169390627095548	0.0035258239897978253
26.900000000000002	0.06185840831112089	0.0030650208857964764
27.	0.06193655661758153	0.0025581757810703948
27.1	0.06192182228392534	0.002022280714267771
27.200000000000003	0.06181099386077829	0.00147535911187339
27.3	0.06160430885522138	0.0009358170102904538
27.400000000000002	0.061305459622632064	0.00042178191370118197
27.5	0.06092147392888136	-0.000049546613925246967
27.6	0.06046247502741854	-0.00046251109644040306
27.700000000000003	0.05994133045274454	-0.0008035529324464651
27.8	0.05937320272186912	-0.0010616919420311875
27.900000000000002	0.05877501861608917	-0.0012289117219371635
28.	0.05816487656416471	-0.0013004373808290408
28.1	0.057561413766168044	-0.0012748962110670406
28.200000000000003	0.056983156013891804	-0.0011543561510260513
28.3	0.056447873637487725	-0.0009442413436130066
28.400000000000002	0.05597196662879177	-0.0006531285391295834
28.5	0.055569900780517205	-0.00029243236268177623
28.6	0.05525371468819699	0.00012400858572750583
28.700000000000003	0.055032614767406236	0.0005804293469903785
28.8	0.054912672146178454	0.0010597015868412747
28.900000000000002	0.054896631526238686	0.0015439413908569953
29.	0.05498383800737823	0.0020151398650113494
29.1	0.055170283588467615	0.002455793894611856
29.200000000000003	0.0554487707529233	0.0028495145955107592
29.3	0.055809186372038945	0.0031815919812965623
29.400000000000002	0.05623887526637512	0.00343949612551041
29.5	0.056723099291671346	0.003613297548194529
29.6	0.05724556488327818	0.003695992606119521
29.700000000000003	0.05778899970287767	0.0036837231998408447
29.8	0.058335757459985635	0.0035758839958581357
29.900000000000002	0.05886842917829337	0.0033751144546719804
30.	0.05937043916483079	0.003087177105411184
30.1	0.059826604710850384	0.0027207275642785384
30.200000000000003	0.06022364007154731	0.0022869856115485207
30.3	0.060550587474794595	0.0017993200845737097
30.400000000000002	0.06079916071031097	0.0012727632915030967
30.5	0.06096399014258748	0.0007234730006576999
30.6	0.06104276164926004	0.00016816173491379673
30.700000000000003	0.061036245875173964	-0.00037648595448648553
30.8	0.060948218167938065	-0.0008943873710235566
30.900000000000002	0.06078527347842248	-0.001370606414533283
31.	0.0605565442281417	-0.0017918501742963792
31.1	0.06027333253222036	-0.00214690032901116
31.200000000000003	0.059948671102552795	-0.0024269648643255107
31.3	0.059596829539373807	-0.0026259386673657724
31.400000000000002	0.059232784470455276	-0.0027405649838595793
31.5	0.058871673059098316	-0.0027704933984135875
31.6	0.05852824974424468	-0.0027182337860074753
31.700000000000003	0.058216365694165495	-0.0025890094439123225
31.8	0.057948489371483954	-0.0023905162116078494
31.900000000000002	0.05773528486927204	-0.002132597692849425
32.	0.05758526235647392	-0.0018268495918535763
32.1	0.05750451215729948	-0.0014861685638512276
32.2	0.05749653079180225	-0.001124262777916022
32.3	0.05756214384472481	-0.0007551425383799283
32.400000000000006	0.057699526936244735	-0.00039260977602545823
32.5	0.05790432247430734	-0.00004976499267861789
32.6	0.05816984640516668	0.0002614506606854306
32.7	0.058487375971708236	0.0005306620306182886
32.800000000000004	0.05884650665248058	0.0007494013004243229
32.9	0.05923556408767084	0.000911372586195229
33.	0.05964205498275325	0.0010126313364538446
33.1	0.06005313977634566	0.001051673336788647
33.2	0.06045610930296013	0.0010294315247374296
33.300000000000004	0.060838847786650274	0.0009491822464748126
33.4	0.06119026525643401	0.0008163659092579708
33.5	0.06150068384344423	0.000638330080968745
33.6	0.06176216434546073	0.0004240058489279385
33.7	0.061968761849371765	0.00018353057651036522
33.800000000000004	0.062116701991945904	-0.00007216799292797143
33.9	0.06220447250663759	-0.00033181010071740944
34.	0.062232827932475275	-0.0005842080029921838
34.1	0.06220470862915486	-0.0008186988755996738
34.2	0.06212507842884845	-0.001025550439696434
34.300000000000004	0.06200068824277897	-0.0011963243840994338
34.4	0.061839775620702635	-0.0013241844321878037
34.5	0.061651712537950765	-0.0014041381428676802
34.6	0.06144661547738255	-0.0014332041585959701
34.7	0.06123493312096626	-0.0014104995172354905
34.800000000000004	0.061027027627019025	-0.0013372447177354124
34.9	0.060832765525778855	-0.0012166873562576212
35.	0.06066113372193295	-0.001053948212502329
35.1	0.06051989497418921	-0.0008557965521984487
35.2	0.06041529557621764	-0.0006303640152167159
35.300000000000004	0.06035183585669176	-0.00038680868521636123
35.4	0.060332111631601675	-0.00013494270668053054
35.5	0.06035673197564892	0.00011516193316428192
35.6	0.06042431573712974	0.0003535741487190229
35.7	0.060531566213637776	0.000570895607648331
35.800000000000004	0.06067342044697639	0.0007586287407472642
35.9	0.06084326679491988	0.0009095069886924994
36.	0.06103322189815709	0.0010177749066945525
36.1	0.061234455975573164	0.0010794077433121572
36.2	0.06143755362874761	0.001092262479692912
36.300000000000004	0.06163289607922028	0.0010561549688425924
36.4	0.06181105004287133	0.0009728606499636255
36.5	0.06196314828751354	0.0008460392232221541
36.6	0.06208124732432304	0.0006810865463155795
36.7	0.062158648631930644	0.0004849197488240232
36.800000000000004	0.06219017126469502	0.00026570405248486315
36.9	0.062172365596257356	0.00003253194391206928
37.	0.06210366022212529	-0.00020493290738107824
37.1	0.061984436603603546	-0.0004368333209298375
37.2	0.06181702878271823	-0.0006535034494959856
37.300000000000004	0.06160564833036117	-0.0008458461683973412
37.4	0.061356237501726876	-0.0010056887217392758
37.5	0.06107625625970849	-0.0011261032084216756
37.6	0.060774411289062344	-0.0012016798587072147
37.7	0.06046033727159329	-0.001228742863148067
37.800000000000004	0.06014424244733594	-0.001205500700007426
37.9	0.05983653178571335	-0.0011321253818184374
38.	0.05954742188820855	-0.0010107577130016863
38.1	0.05928656201327689	-0.0008454384184044858
38.2	0.05906267534785352	-0.0006419677641471275
38.300000000000004	0.05888323386050766	-0.0004076989450275588
38.4	0.05875417879094365	-0.00015127295932769824
38.5	0.058679697108982555	0.00011769515725220078
38.6	0.05866206217920475	0.00038896708962732275
38.7	0.058701544474394254	0.0006520560047226062
38.800000000000004	0.0587963955815634	0.0008966114726545357
38.900000000000006	0.05894290603550958	0.0011128003630364147
39.	0.0591355347969032	0.001291669714566778
39.1	0.059367105564937295	0.0014254782734913947
39.2	0.059629062674776516	0.0015079845803804709
39.300000000000004	0.059911777166196375	0.0015346811090136596
39.400000000000006	0.06020489180002198	0.001502965964164709
39.5	0.06049769240793207	0.0014122459513111177
39.6	0.06077949203781711	0.0012639673546420286
39.7	0.06104001393265229	0.0010615734065998394
39.800000000000004	0.06126975946876405	0.0008103901049729565
39.900000000000006	0.06146034777356778	0.0005174446342737668
40.	0.06160481481895715	0.00019122308201079168
40.1	0.061697861302634514	-0.0001586236806165969
40.2	0.06173604052802985	-0.0005216152383677983
40.300000000000004	0.06171787970265191	-0.0008868058298353365
40.400000000000006	0.0616439305123933	-0.0012431643439709016
40.5	0.061516747405255895	-0.001579956441548664
40.6	0.06134079463745037	-0.0018871151130204285
40.7	0.06112228570212356	-0.002155586466349612
40.800000000000004	0.0608689611828481	-0.0023776384970196065
40.900000000000006	0.060589813263139926	-0.0025471219897304446
41.	0.06029476700137004	-0.002659674483786104
41.1	0.05999432998108805	-0.0027128603345722532
41.2	0.05969922301776346	-0.002706242243407429
41.300000000000004	0.05942000520808547	-0.0026413821207741466
41.400000000000006	0.059166706728291794	-0.0025217717018544638
41.5	0.05894848242237994	-0.002352695855151663
41.6	0.05877329838608265	-0.0021410339233229043
41.7	0.058647662481757956	-0.0018950066238661186
41.800000000000004	0.05857640806210006	-0.0016238779379378666
41.900000000000006	0.0585625381998193	-0.0013376229613257572
42.	0.05860713549050342	-0.0010465738288720316
42.1	0.05870934009964661	-0.0007610565141471648
42.2	0.05886639625065711	-0.0004910315281767444
42.300000000000004	0.05907376488905673	-0.00024575129005350704
42.400000000000006	0.05932529789845273	-0.000033446231125417095
42.5	0.05961346707118354	0.00013894944736722129
42.6	0.05992963912833037	0.0002660229708468433
42.7	0.060264386507308164	0.00034405160429520475
42.800000000000004	0.060607822445133235	0.0003711092549654882
42.900000000000006	0.06094994812179941	0.0003471079275293354
43.	0.06128099931518352	0.0002737732763878456
43.1	0.06159178016408782	0.00015455588738182372
43.2	0.06187397223015481	-5.517773012933963e-6
43.300000000000004	0.062120408066874216	-0.00020004866207787568
43.400000000000006	0.06232529990388383	-0.0004215147407025918
43.5	0.06248441578274731	-0.0006615572601603242
43.6	0.0625951974703218	-0.0009112929609591911
43.7	0.06265681665263015	-0.0011616405681958754
43.800000000000004	0.06267016819454191	-0.001403649579002059
43.900000000000006	0.06263780155408223	-0.001628819390972088
44.	0.06256379368032006	-0.0018293973098498326
44.1	0.06245356881907393	-0.001998644878246966
44.2	0.062313672525675795	-0.0021310632477738157
44.300000000000004	0.062151508772042584	-0.0022225699241747586
44.400000000000006	0.06197505028074407	-0.0022706210867992353
44.5	0.06179253307910646	-0.00227427574875423
44.6	0.06161214671367559	-0.0022342002046317356
44.7	0.06144173158703743	-0.002152613427468875
44.800000000000004	0.061288494478292314	-0.002033176243710601
44.900000000000006	0.06115875250416625	-0.0018808291550012279
45.	0.061057714603293976	-0.0017015855146003992
45.1	0.060989308128458895	-0.001502288338124112
45.2	0.06095605636888576	-0.0012903402776007582
45.300000000000004	0.06095901086469181	-0.001073417171338283
45.400000000000006	0.060997740292660654	-0.0008591760705409846
45.5	0.061070375574869815	-0.0006549687225595151
45.6	0.06117370876862827	-0.00046757116094052166
45.7	0.061303341314966994	-0.00030293933001434664
45.800000000000004	0.06145387542609015	-0.0001659995869739572
45.900000000000006	0.06161914084481987	-0.00006048152078659391
46.	0.06179244796645637	0.000011201140175078957
46.1	0.06196685741917526	0.00004801762686820743
46.2	0.062135455683370915	0.000050333325054318817
46.300000000000004	0.06229162620920585	0.000019869206087431174
46.400000000000006	0.06242930576624099	-0.00004039034406315948
46.5	0.06254321641588498	-0.000126337209424056
46.6	0.06262906450889255	-0.0002329208990749105
46.7	0.06268369943566625	-0.00035436420870912515
46.800000000000004	0.06270522644469764	-0.0004844045932549667
46.900000000000006	0.06269306963278257	-0.0006165517566461165
47.	0.06264798313129243	-0.0007443514304600718
47.1	0.06257201049297599	-0.0008616451601511942
47.2	0.062468394248993996	-0.0009628161489476421
47.300000000000004	0.06234143948271874	-0.0010430118137732993
47.400000000000006	0.062196336985621194	-0.001098334659591026
47.5	0.06203895305803872	-0.0011259943403451526
47.6	0.061875594239147416	-0.0011244152969137088
47.7	0.06171275615208094	-0.00109329608647723
47.800000000000004	0.061556866200069726	-0.0010336183776321328
47.900000000000006	0.0614140300292631	-0.0009476055109230851
48.	0.06128979147899624	-0.0008386324427297853
48.1	0.061188915180130025	-0.0007110907298047068
48.2	0.061115200059741734	-0.0005702139037655129
48.300000000000004	0.06107133080152595	-0.0004218700669303187
48.400000000000006	0.06105877284265536	-0.00027232975865351645
48.5	0.06107771481585154	-0.00012801805053324012
48.6	0.061127060533607294	4.739602985641107e-6
48.7	0.06120447072834169	0.00011996802461946264
48.800000000000004	0.06130645287852105	0.00021227991016987407
48.900000000000006	0.06142849563687328	0.00027709130412834315
49.	0.061565242700241864	0.0003108067553994593
49.1	0.061710699483414365	0.00031096711503673545
49.2	0.061858464735748596	0.00027635435950083094
49.300000000000004	0.06200197831425035	0.00020704945063752044
49.400000000000006	0.06213477573327137	0.00010444101582154964
49.5	0.06225073987005969	-0.000028815518083261904
49.6	0.062344340324677956	-0.00018888684435043943
49.7	0.062410851406569046	-0.00037089545855363624
49.800000000000004	0.06244654052941442	-0.0005690931409549209
49.900000000000006	0.062448819909648894	-0.0007770677944356418
50.	0.06241635583965524	-0.0009879759542414117

==> figures/plotauto/td.dat <==
0.5	0.22010775592313986	-0.08018862544260595
0.6	0.2078262720291496	-0.09254631602048435
0.7	0.1939693038156839	-0.10304620925477348
0.8	0.17883571686482186	-0.11149749784661482
0.9	0.16274860903511926	-0.11775823633176954
1.	0.14604718676983047	-0.1217383175552594
1.1	0.1290782985074362	-0.12340108667065994
1.2000000000000002	0.11218785512149229	-0.12276355954450413
1.3	0.09571236890913648	-0.1198952513799275
1.4	0.07997083763717308	-0.11491565990709586
1.5	0.06525718872374042	-0.10799048450155345
1.6	0.051833481153867884	-0.09932669701659708
1.7000000000000002	0.03992403974791554	-0.08916661096604529
1.8	0.02971066863205485	-0.07778112209530157
1.9000000000000001	0.02132905904639279	-0.06546231459515124
2.	0.01486647192715193	-0.05251564266723345
2.1	0.010360739054272185	-0.03925190644111804
2.2	0.007800589054381198	-0.025979244155479992
2.3	0.0071272672972062245	-0.012995359026751379
2.4000000000000004	0.008237382809944911	-0.0005801895055716008
2.5	0.0109868817977112	0.011010783983599259
2.6	0.015196017156757655	0.0215524236869918
2.7	0.02065515734928229	0.03085486405883896
2.8000000000000003	0.027131256888758663	0.0387673692086158
2.9000000000000004	0.034374795022921775	0.04518103373231026
3.	0.04212697938794224	0.050030276810941715
3.1	0.05012700765200359	0.05329311477762135
3.2	0.05811918249506147	0.054990232523799434
3.3000000000000003	0.0658596835263532	0.05518290809613397
3.4000000000000004	0.0731228135882342	0.0539698766371669
3.5	0.07970655583609734	0.05148324853426664
3.6	0.08543730137455247	0.047883621456536726
3.7	0.09017363429952106	0.0433545462023116
3.8000000000000003	0.09380909087414925	0.038096521422440334
3.9000000000000004	0.0962738413111246	0.0323207019613221
4.	0.09753527526059405	0.02624250957466387
4.1	0.09759750461562668	0.02007533312138773
4.2	0.09649982866976847	0.014024498141436987
4.300000000000001	0.09431423606675161	0.008281673341795548
4.4	0.09114204452112157	0.0030198643937959374
4.5	0.08710980221302805	-0.0016108757936789783
4.6000000000000005	0.08236459344715305	-0.005486915792031424
4.7	0.07706890513244144	-0.008513616035946261
4.8	0.07139521955764892	-0.01062695244670391
4.9	0.06552050264104486	-0.011794174548077671
5.	0.05962075531841842	-0.012013508855821088
5.1000000000000005	0.05386578916075408	-0.011312946799825065
5.2	0.048414375994242184	-0.009748183013227654
5.300000000000001	0.04340990568454904	-0.00739979371867762
5.4	0.038976666922913364	-0.00436976548104788
5.5	0.035216843496132855	-0.0007775012189151237
5.6000000000000005	0.03220829389912773	0.0032445573513436646
5.7	0.030003156075920093	0.007555544005703472
5.800000000000001	0.02862729239929586	0.01201086929656175
5.9	0.02808056356887964	0.01646686091303677
6.	0.028337894743700666	0.020785201581503168
6.1000000000000005	0.029351073698986353	0.024837033600133188
6.2	0.031051199803323035	0.028506613540499947
6.300000000000001	0.03335168475127416	0.031694418348409796
6.4	0.03615169174503843	0.03431962439411696
6.5	0.03933988955745933	0.036321903248944666
6.6000000000000005	0.0427983918533456	0.03766250134626828
6.7	0.04640675038254456	0.03832459444528958
6.800000000000001	0.050045873132984156	0.038312931187184214
6.9	0.05360174505650363	0.03765280227636403
7.	0.056968839240286284	0.03638839224970491
7.1000000000000005	0.0600531199644577	0.03458058880305171
7.2	0.06277455543746593	0.0323043397092561
7.300000000000001	0.06506907653283332	0.0296456590751791
7.4	0.06688993790500972	0.026698392754919198
7.5	0.06820845874563439	0.023560856996856453
7.6000000000000005	0.0690141414514267	0.02033246481521542
7.7	0.06931418692082951	0.017110451231688046
7.800000000000001	0.06913244442315493	0.013986801639193719
7.9	0.06850785139210167	0.01104547741958097
8.	0.06749243356012485	0.00836002001991445
8.100000000000001	0.06614894813654058	0.005991599460321518
8.2	0.06454826190795035	0.003987556276525833
8.3	0.06276656198364154	0.0023804678023444928
8.4	0.060882499315773865	0.0011877511043829497
8.5	0.058974364106581224	0.0004117964266671607
8.6	0.057117387898259195	0.00004060730088534686
8.700000000000001	0.05538125975901133	0.00004890710164944568
8.8	0.053827933861136656	0.0003996572911735428
8.9	0.052509793308073795	0.0010459203445668873
9.	0.051468220789412183	0.0019329907289374574
9.1	0.05073261105826676	0.0030007105824424994
9.200000000000001	0.050319843898165406	0.004185883055139302
9.3	0.05023421975189312	0.00542469567713242
9.4	0.050467844089901015	0.006655068550181893
9.5	0.05100143144070457	0.007818847454459809
9.6	0.05180548628541787	0.008863769866129762
9.700000000000001	0.05284180616715185	0.009745142055177751
9.8	0.05406524274376453	0.010427177467216234
9.9	0.05542564939389232	0.010883960025479693
10.	0.05686993955468226	0.01110001031920278
10.100000000000001	0.05834417830993431	0.011070447353461538
10.200000000000001	0.05979563084895534	0.010800753102439754
10.3	0.06117469517109837	0.010306161029843823
10.4	0.06243665262378746	0.00961070254733663
10.5	0.06354317825465422	0.00874595665397009
10.600000000000001	0.06446356318572533	0.007749557379233203
10.700000000000001	0.06517561287617117	0.006663520856057901
10.8	0.06566619778699584	0.005532458676293573
10.9	0.06593144612800969	0.004401746515334551
11.	0.06597658157806556	0.0033157168310205924
11.100000000000001	0.06581542165687441	0.0023159418076778592
11.200000000000001	0.06546956434812522	0.0014396677784014168
11.3	0.06496730122625881	0.0007184553436005484
11.4	0.06434230437357825	0.00017707060592442696
11.5	0.06363214150479563	-0.000167337288236131
11.600000000000001	0.06287667873006703	-0.00030574837727831894
11.700000000000001	0.06211643315146184	-0.0002374618413801891
11.8	0.0613909379500553	0.000030036293909080957
11.9	0.06073718081253779	0.00048151588479421897
12.	0.060188172577403456	0.001094732871442244
12.100000000000001	0.05977169703715193	0.001841413922808317
12.200000000000001	0.05950928516505072	0.0026884538101872276
12.3	0.05941544795106848	0.0035992767933909755
12.4	0.05949719188386217	0.004535308199212004
12.5	0.059753830287376325	0.005457499312807535
12.600000000000001	0.06017709261277798	0.006327847760799063
12.700000000000001	0.060751522802360895	0.007110856735592067
12.8	0.06145514737353743	0.007774879613860178
12.9	0.06226038428500382	0.008293301607845619
13.	0.06313515527205159	0.008645516840645316
13.100000000000001	0.06404415745436128	0.008817667385494301
13.200000000000001	0.06495024484931325	0.008803120038122178
13.3	0.06581586712448746	0.008602666551152532
13.4	0.06660451158264527	0.008224443381013368
13.5	0.06728209500797165	0.007683577304211687
13.600000000000001	0.06781825455966778	0.007001573181486752
13.700000000000001	0.06818749125660525	0.006205469334940273
13.8	0.0683701255706056	0.005326794136453213
13.9	0.06835303199739376	0.0044003642091022446
14.	0.06813012791886801	0.00346296989355061
14.100000000000001	0.06770260128949426	0.0025519971617054917
14.200000000000001	0.06707887133116684	0.0017040368701906393
14.3	0.06627428615307036	0.0009535320999749462
14.4	0.06531057067587225	0.0003315123581813858
14.5	0.06421504709805487	-0.0001355402804693602
14.600000000000001	0.06301965808764659	-0.00042665328544411863
14.700000000000001	0.06175982964338049	-0.0005271208602513403
14.8	0.060473215919806325	-0.00042903077292694603
14.9	0.05919837207900943	-0.0001315439417743405
15.	0.05797340330399381	0.0003590810590833147
15.100000000000001	0.056834638434219015	0.0010297171917740188
15.200000000000001	0.05581537527366338	0.0018608414068889566
15.3	0.054944741549606615	0.0028272313473040123
15.4	0.05424671089723217	0.003898859507086805
15.5	0.0537393072952905	0.005041951311238918
15.600000000000001	0.053434024311103334	0.006220168120707296
15.700000000000001	0.053335477594832925	0.0073958721600170104
15.8	0.05344130058644152	0.008531427935568998
15.9	0.05374228467225639	0.009590493926925668
16.	0.05422275636560447	0.010539259197920694
16.1	0.05486117579356811	0.011347582036862326
16.200000000000003	0.0556309331401434	0.01198999168728409
16.3	0.05650131298665524	0.012446519512770272
16.4	0.05743859092864975	0.012703332346829055
16.5	0.058407222618760926	0.012753148069094408
16.6	0.059371082616890836	0.012595421352679837
16.7	0.060294709203739145	0.012236295755936445
16.8	0.0611445116528742	0.011688326588833729
16.900000000000002	0.06188989832752561	0.010969986977602856
17.	0.06250428728456367	0.01010497700082046
17.1	0.06296596569260439	0.009121362419625566
17.2	0.06325877012242448	0.008050575149617921
17.3	0.06337256642692914	0.006926312036925191
17.400000000000002	0.06330351524669241	0.00578337156608162
17.5	0.06305411688723918	0.0046564697530719484
17.6	0.062633037137511	0.003579076625317122
17.7	0.062054723256724884	0.00258231337695431
17.8	0.06133882658031088	0.0016939475794951354
17.900000000000002	0.060509454735098236	0.0009375198404289536
18.	0.059594282087570935	0.00033163019494988335
18.1	0.05862355159015274	-0.00011059351427598469
18.2	0.057629004494001726	-0.00038182974063608
18.3	0.05664277636345898	-0.0004806914654298568
18.400000000000002	0.055696298406953365	-0.0004116475634472316
18.5	0.054819242331519816	-0.00018474359084858462
18.6	0.05403854478234388	0.00018486476729964014
18.7	0.05337754404087971	0.0006775459797912403
18.8	0.05285525716400367	0.0012699694934163504
18.900000000000002	0.05248582032846092	0.001935995310714293
19.	0.052278109006195846	0.002647643063531873
19.1	0.05223554796626666	0.0033761050895599874
19.2	0.052356114221445746	0.00409276707971354
19.3	0.05263252916099491	0.00477020023428771
19.400000000000002	0.05305262948058269	0.005383090511773477
19.5	0.053599900368512685	0.005909073397761588
19.6	0.054254148946518935	0.006329446542282442
19.700000000000003	0.05499229137767816	0.006629737455470565
19.8	0.055789223493660285	0.006800109026074267
19.900000000000002	0.05661874237005195	0.006835591724154364
20.	0.05745448506061522	0.006736137741741244
20.1	0.05827085071391086	0.006506498779517496
20.200000000000003	0.059043873518759886	0.006155935471198472
20.3	0.0597520162956232	0.005697772327261427
20.400000000000002	0.06037685796577388	0.005148817370518277
20.5	0.06090365244977558	0.0045286701468314474
20.6	0.06132174160146371	0.0038589453748909867
20.700000000000003	0.061624810379477514	0.0031624420349754667
20.8	0.06181097838502031	0.0024622891129324072
20.900000000000002	0.06188272793256916	0.0017810994786811253
21.	0.06184667474972033	0.001140162496887231
21.1	0.06171319301018073	0.0005587039909380172
21.200000000000003	0.06149591149202643	0.00005323919859295637
21.3	0.061211102045163966	-0.00036295950748435526
21.400000000000002	0.06087698509876711	-0.000680262954706092
21.5	0.06051297952537967	-0.0008929415253265944
21.6	0.06013892572396521	-0.000999270993856115
21.700000000000003	0.05977431124895301	-0.0010014869576154238
21.8	0.059437527695633374	-0.000905592559451281
21.900000000000002	0.05914518589278972	-0.0007210295279811877
22.	0.058911513827329044	-0.0004602274342255436
22.1	0.05874785824314918	-0.0001380503125774369
22.200000000000003	0.05866230665750433	0.00022883672765382202
22.3	0.058659441786880206	0.0006226556826978745
22.400000000000002	0.05874023525296163	0.0010252317875929114
22.5	0.058902082140844504	0.0014187101565656336
22.6	0.05913897270327973	0.0017862459016565876
22.700000000000003	0.059441792440176465	0.0021126421114644202
22.8	0.059798737115218686	0.0023849124111290105
22.900000000000002	0.060195825167736416	0.0025927479938348524
23.	0.060617486581621416	0.0027288728854922436
23.1	0.06104720470003964	0.0027892756259931604
23.200000000000003	0.06146818580929275	0.0027733103524161247
23.3	0.06186403060740093	0.0026836652697829265
23.400000000000002	0.062219381937040553	0.0025262015064019205
23.5	0.06252052437675316	0.002309670188255403
23.6	0.06275591339256893	0.002045320053672672
23.700000000000003	0.06291661466589997	0.0017464119039941515
23.8	0.06299663781571474	0.001427659507085962
23.900000000000002	0.06299315288258024	0.0011046191230339047
24.	0.06290658247958443	0.0007930515193143716
24.1	0.06274056726835466	0.0005082811327572667
24.200000000000003	0.06250180720922785	0.00026457689821173625
24.3	0.06219978568549114	0.00007457821384434761
24.400000000000002	0.061846387941901865	-0.00005121240129600247
24.5	0.061455429150017685	-0.00010485110087041532
24.6	0.061042110678647135	-0.00008127347563855679
24.700000000000003	0.06062242569210445	0.000021497269775589198
24.8	0.06021253693472536	0.00020226196868564837
24.900000000000002	0.05982815043067162	0.00045667966392422103
25.	0.05948390880917472	0.0007774223786617823
25.1	0.059192827065727205	0.0011544440630500208
25.200000000000003	0.05896579183029893	0.001575353064586906
25.3	0.05881114270588693	0.002025873669294205
25.400000000000002	0.058734351063633186	0.0024903790244547204
25.5	0.05873780795708126	0.002952475196402866
25.6	0.05882072868958866	0.0033956143273765234
25.700000000000003	0.0589791771907829	0.003803713893444275
25.8	0.05920620889337269	0.004161758959872921
25.900000000000002	0.05949212641550557	0.004456365078194951
26.	0.059824838206829906	0.004676281036612834
26.1	0.06019030655900323	0.00481281299843152
26.200000000000003	0.06057306814859509	0.0048601545509903915
26.3	0.060956807686864116	0.00481561072553652
26.400000000000002	0.06132496338710556	0.004679708002899221
26.5	0.061661341889128786	0.004456186542814195
26.6	0.061950720035399504	0.004151875209778782
26.700000000000003	0.0621794114774927	0.0037764542560438773
26.8	0.06233577747747247	0.003342114606388527
26.900000000000002	0.062410663400310665	0.002863126421982107
27.	0.062397745187394195	0.0023553328681958988
27.1	0.06229377345096577	0.0018355876586960125
27.200000000000003	0.06209870660898567	0.0013211569033194017
27.3	0.061815728548713006	0.0008291069838233828
27.400000000000002	0.061451150515175704	0.00037570058146416905
27.5	0.06101420111363343	-0.00002417742535576197
27.6	0.06051671234088775	-0.00035754366591737917
27.700000000000003	0.059972713273883135	-0.0006137709840020567
27.8	0.0593979463129707	-0.0007849581340978359
27.900000000000002	0.05880932358617213	-0.0008662016045484726
28.	0.05822434317571654	-0.0008557602993169292
28.1	0.05766048615944355	-0.0007551077146506519
28.200000000000003	0.05713461602458911	-0.0005688703183882989
28.3	0.05666240179533931	-0.0003046549293754858
28.400000000000002	0.05625778523213235	0.00002722814556382891
28.5	0.05593251075146691	0.0004141357715379033
28.6	0.05569573434734657	0.0008415427116805048
28.700000000000003	0.055553724860156986	0.001293555922002939
28.8	0.055509667546218486	0.0017534737649856384
28.900000000000002	0.05556357617760291	0.002204370026109877
29.	0.055712315984074785	0.0026296818857927725
29.1	0.055949735780097425	0.0030137810217650642
29.200000000000003	0.056266903743242495	0.0033425077866365595
29.3	0.056652437664985185	0.0036036498880940423
29.400000000000002	0.057092917210104496	0.0037873491352503627
29.5	0.057573362911923984	0.0038864225213989852
29.6	0.05807776439436234	0.003896587088220896
29.700000000000003	0.05858963872360786	0.0038165815407331777
29.8	0.059092598903445474	0.003648181325803334
29.900000000000002	0.059570912364374076	0.0033961077129808373
30.	0.060010029856734724	0.0030678351861065634
30.1	0.06039706641504492	0.0026733050323610816
30.200000000000003	0.06072121796257178	0.002224556275011425
30.3	0.060974099597033066	0.0017352879227426085
30.400000000000002	0.061149994545435946	0.0012203688044977407
30.5	0.06124600608742503	0.0006953129467159846
30.6	0.061262108298986574	0.00017573947501855046
30.700000000000003	0.061201095131299454	-0.000323163645456781
30.8	0.06106843097958278	-0.0007871530825594816
30.900000000000002	0.06087200938276233	-0.0012034029169847367
31.	0.06062182970236359	-0.0015609204995552272
31.1	0.06032960444527086	-0.0018508913967807089
31.200000000000003	0.060008312222241414	-0.0020669421544727
31.3	0.05967171309342649	-0.0022053127027096392
31.400000000000002	0.05933384418613984	-0.0022649335774867062
31.5	0.0590085139445282	-0.002247406620689236
31.6	0.05870881317574568	-0.002156891312754758
31.700000000000003	0.05844666020724768	-0.0019999022647895263
31.8	0.05823239600308528	-0.0017850265279355712
31.900000000000002	0.05807444306381734	-0.0015225721564434299
32.	0.05797903943469733	-0.0012241617901874611
32.1	0.057950056266485	-0.0009022868226407548
32.2	0.057988904221767695	-0.0005698389320971302
32.3	0.05809453071496428	-0.00023963633976210668
32.400000000000006	0.0582635066384858	0.0000760378959656986
32.5	0.058490197982924326	0.00036586892481878545
32.6	0.05876701472311133	0.000619899149070293
32.7	0.05908472662301788	0.0008298597549643202
32.800000000000004	0.05943283330662481	0.0009894335192011682
32.9	0.05979997412878687	0.001094440360619406
33.	0.06017436212060033	0.0011429400686768325
33.1	0.06054422561777004	0.001135249769318791
33.2	0.06089824112570503	0.0010738768685477926
33.300000000000004	0.061225941526673926	0.0009633713270409248
33.4	0.061518084865243995	0.0008101040517399811
33.5	0.061766970610326696	0.0006219808365089082
33.6	0.06196669241834064	0.000408103549378526
33.7	0.06211331892878317	0.00017839206921190512
33.800000000000004	0.06220499691421022	-0.000056818241797675446
33.9	0.062241974075120415	-0.00028718802333147755
34.	0.062226541804888555	-0.0005027787174645974
34.1	0.062162901237728906	-0.0006944354891788055
34.2	0.062056958723560346	-0.0008541340789714949
34.300000000000004	0.061916059444325836	-0.0009752789243401097
34.4	0.0617486701041257	-0.001052941867063711
34.5	0.06156402341171499	-0.001084033120776084
34.6	0.061371738366444765	-0.001067398817076507
34.7	0.06118143111438481	-0.0010038422773632016
34.800000000000004	0.06100233133720284	-0.000896069064784503
34.9	0.060842918770374566	-0.0007485587473349015
35.	0.06071059353826483	-0.0005673690424341597
35.1	0.0606113925803117	-0.0003598805145978544
35.2	0.060549762582064834	-0.00013449217001066952
35.300000000000004	0.060528397590378216	0.00009971994310150044
35.4	0.06054814697007464	0.000333367723742273
35.5	0.06060799664628418	0.0005571254106395097
35.6	0.060705123775110184	0.0007620989484490021
35.7	0.060835022200453205	0.0009401761985977825
35.800000000000004	0.06099169339044595	0.0010843446942571623
35.9	0.06116789510146035	0.0011889649607066913
36.	0.06135543788062603	0.0012499891843932092
36.1	0.06154551776671033	0.0012651171474181626
36.2	0.06172907224663401	0.0012338837668434924
36.300000000000004	0.06189714571632546	0.0011576751977819793
36.4	0.062041250406886544	0.0010396731767751486
36.5	0.06215370897749342	0.0008847299955442196
36.6	0.062227965732773956	0.0006991791037538603
36.7	0.06225885466323648	0.0004905887464444114
36.800000000000004	0.062242814183552354	0.0002674681588611714
36.9	0.06217804049017823	0.00003893759144621292
37.	0.062064573798678815	-0.0001856252422449212
37.1	0.061904314263576454	-0.00039694885866533084
37.2	0.061700967034004156	-0.0005862280645955298
37.300000000000004	0.06145991855784345	-0.0007454667883353707
37.4	0.06118804881660789	-0.0008677907690198585
37.5	0.06089348655820041	-0.0009477183530005298
37.6	0.060585316707316116	-0.0009813792405833483
37.7	0.06027325089671922	-0.0009666729922282397
37.800000000000004	0.05996727341326312	-0.0009033613660145144
37.9	0.05967727574230495	-0.0007930910326296591
38.	0.05941269329232077	-0.0006393458078576523
38.1	0.05918215777558743	-0.00044733015913715106
38.2	0.058993178116943254	-0.00022378828550704955
38.300000000000004	0.058851861685376795	0.000023234554335420107
38.4	0.05876268613432599	0.0002846796699085976
38.5	0.05872833025358214	0.0005508009367774107
38.6	0.05874957004953107	0.000811517184002638
38.7	0.058825243862858714	0.0010567780417306766
38.800000000000004	0.058952287793249944	0.0012769298484769695
38.900000000000006	0.059125840122858146	0.0014630682400767054
39.	0.05933941090917698	0.0016073645551085735
39.1	0.05958511054560281	0.0017033541738876075
39.2	0.059853928950702184	0.0017461763218098068
39.300000000000004	0.06013605522220022	0.001732756659235258
39.400000000000006	0.06042122614434811	0.0016619260819803125
39.5	0.06069909091881472	0.001534471490598038
39.6	0.060959578934814136	0.0013531167666129783
39.7	0.06119325732190877	0.0011224347285166618
39.800000000000004	0.061391665439170705	0.0008486933368813466
39.900000000000006	0.06154761432986192	0.0005396417855621678
40.	0.06165544047732909	0.00020424426897804968
40.1	0.06171120488566965	-0.00014762892345796804
40.2	0.06171283051453926	-0.0005055418318151547
40.300000000000004	0.06166017334661989	-0.0008588525232500097
40.400000000000006	0.06155502477568171	-0.001197079173704316
40.5	0.061401045484413865	-0.0015102594709583011
40.6	0.06120363344372767	-0.0017892905758913596
40.7	0.06096973101972277	-0.0020262376381626865
40.800000000000004	0.06070757833609056	-0.0022146000514656075
40.900000000000006	0.06042642193108699	-0.002349526206381294
41.	0.060136189302323874	-0.0024279693963162614
41.1	0.05984714109518151	-0.0024487796832611108
41.2	0.059569513421905834	-0.0024127288555740407
41.300000000000004	0.05931316307463295	-0.0023224680242613757
41.400000000000006	0.05908722820961232	-0.002182419819208729
41.5	0.058899816441558034	-0.001998609474975193
41.6	0.05875773122252238	-0.001778441253304755
41.7	0.058666245930457314	-0.0015304285594119431
41.800000000000004	0.058628933313914694	-0.001263887703874904
41.900000000000006	0.05864755589795083	-0.0009886064860644367
42.	0.05872202072813567	-0.0007144995867704856
42.1	0.05885039949677842	-0.000451263130676164
42.2	0.059029012743430156	-0.00020804070334753296
42.300000000000004	0.05925257453585473	6.887411363696625e-6
42.400000000000006	0.05951439190037307	0.00018638094690994454
42.5	0.05980661135815914	0.00032467281847649824
42.6	0.0601205033043082	0.0004175508866103134
42.7	0.06044677369574375	0.0004624823942312398
42.800000000000004	0.0607758916355669	0.0004586772722448069
42.900000000000006	0.06109842098393216	0.0004070887485088959
43.	0.061405344102040724	0.00031035197052225127
43.1	0.06168836624352807	0.00017266358082292075
43.2	0.06194018992783155	-3.927149868666757e-7
43.300000000000004	0.06215474982959563	-0.0002020676498208623
43.400000000000006	0.062327400249769786	-0.00042470640110573766
43.5	0.06245504903900214	-0.0006600372359468166
43.6	0.0625362338539438	-0.0008994780020087615
43.7	0.06257113876694098	-0.0011344491448354187
43.800000000000004	0.06256155143996771	-0.0013566818244528558
43.900000000000006	0.06251076323401658	-0.001558510014289513
44.	0.062423416676775124	-0.0017331361785295747
44.1	0.06230530658016943	-0.0018748612101751414
44.2	0.06216314271848913	-0.0019792707280921187
44.300000000000004	0.06200428329026837	-0.0020433715221829605
44.400000000000006	0.06183644934758086	-0.0020656738369717815
44.5	0.06166743095291226	-0.0020462172235386597
44.6	0.06150479599868592	-0.0019865397916476097
44.7	0.06135561239513365	-0.0018895927801879096
44.800000000000004	0.06122619371071837	-0.0017596043580300111
44.900000000000006	0.06112187736225692	-0.001601898396472058
45.	0.06104684313902787	-0.0014226755526935593
45.1	0.0610039782579266	-0.0012287653141682235
45.2	0.06099479334628195	-0.001027358631039766
45.300000000000004	0.061019391803771146	-0.0008257313739325273
45.400000000000006	0.06107649297823533	-0.0006309690792710399
45.5	0.0611635075774211	-0.0004497032780437888
45.6	0.06127666180430988	-0.0002878691566826525
45.7	0.06141116491880143	-0.00015049339397189406
45.800000000000004	0.06156141335804467	-0.00004151979232598174
45.900000000000006	0.06172122324815381	0.000036321176353213953
46.	0.061884082157430374	0.00008159450272700753
46.1	0.0620434103094402	0.00009419190424669882
46.2	0.062192821214008584	0.00007531161617365024
46.300000000000004	0.06232637179209421	0.0000273880500329958
46.400000000000006	0.06243879255919135	-0.000046025460723029505
46.5	0.06252568927028379	-0.00014041586535793314
46.6	0.06258370858348622	-0.0002505050460032865
46.7	0.0626106617239226	-0.0003704721226678973
46.800000000000004	0.0626056017689377	-0.0004941946391844399
46.900000000000006	0.06256885196762982	-0.0006154992100542712
47.	0.06250198438390382	-0.0007284119209600894
47.1	0.06240775004206028	-0.0008273988557320895
47.2	0.06228996358660672	-0.0009075875643333002
47.300000000000004	0.06215334717532753	-0.0009649610710988203
47.400000000000006	0.06200333984360503	-0.0009965171184963284
47.5	0.06184587985287408	-0.0010003867061492352
47.6	0.06168716852067118	-0.0009759075651154301
47.7	0.06153342468885025	-0.0009236499430584031
47.800000000000004	0.06139063929734535	-0.0008453939011580106
47.900000000000006	0.061264339483639525	-0.00074405916959742
48.	0.06115937122650404	-0.0006235904060513679
48.1	0.061079708813441734	-0.0004888023837836337
48.2	0.06102829836391884	-0.00034519114038968974
48.300000000000004	0.06100694132554137	-0.00019871838948222841
48.400000000000006	0.06101622232822328	-0.000055577489264059524
48.5	0.06105548409033541	0.000078050061847357
48.6	0.061122850284681736	0.00019623829548986408
48.7	0.0612152954580241	0.0002935513160706601
48.800000000000004	0.0613287593236021	0.00036525978464957106
48.900000000000006	0.061458301077713315	0.00040753110858905847
49.	0.061598287890750614	0.0004175861039260727
49.1	0.06174261044545449	0.0003938161677822447
49.2	0.06188491738733009	0.00033585648822035514
49.300000000000004	0.06201885985079084	0.00024461247254690385
49.400000000000006	0.062138336854689585	0.0001222383300831416
49.5	0.06223773233515763	-0.00002793146370262729
49.6	0.06231213490195349	-0.0002014953347454333
49.7	0.06235753205393918	-0.0003931382586592485
49.800000000000004	0.06237097154475192	-0.0005968202322899326
49.900000000000006	0.062350683814883914	-0.0008059926175027214
50.	0.062296160855041686	-0.001013834372766019

==> figures/prefactors/Smpprefactors.dat <==
0.01	24	0.839073	0.546818	0.342424	0.228738	1.00005	3.00166	0.993945	3.00007
0.02	24	0.837716	0.547334	0.344248	0.230762	1.00417	2.99539	0.990106	2.98553
0.03	24	0.836354	0.547842	0.346059	0.232769	1.00825	2.98925	0.986354	2.97132
0.04	24	0.834985	0.548344	0.347857	0.234758	1.01231	2.98324	0.982686	2.95741
0.05	24	0.833611	0.548839	0.349643	0.236731	1.01633	2.97734	0.979098	2.94381
0.06	24	0.832232	0.549327	0.351417	0.238687	1.02033	2.97157	0.975588	2.93049
0.07	24	0.830849	0.549808	0.353178	0.240627	1.02429	2.96591	0.972155	2.91747
0.08	24	0.829461	0.550282	0.354927	0.24255	1.02823	2.96036	0.968795	2.90472
0.09	24	0.828069	0.550751	0.356664	0.244458	1.03214	2.95492	0.965506	2.89224
0.1	24	0.826673	0.551212	0.358389	0.246351	1.03602	2.94958	0.962287	2.88002
0.11	24	0.825274	0.551667	0.360102	0.248228	1.03988	2.94435	0.959134	2.86805
0.12	24	0.823872	0.552116	0.361803	0.25009	1.04371	2.93922	0.956047	2.85633
0.13	24	0.822468	0.552559	0.363492	0.251937	1.04751	2.93418	0.953023	2.84486
0.14	24	0.821537	0.551398	0.365226	0.252593	1.05147	2.92841	0.950114	2.83227
0.15	24	0.819652	0.553426	0.366834	0.255588	1.05503	2.9244	0.947158	2.8226
0.16	24	0.818241	0.55385	0.368487	0.257392	1.05876	2.91964	0.944314	2.81181
0.17	24	0.816828	0.554269	0.370129	0.259182	1.06246	2.91497	0.941526	2.80123
0.18	24	0.815414	0.554681	0.37176	0.260958	1.06613	2.91039	0.938792	2.79087
0.19	24	0.813999	0.555088	0.373378	0.262721	1.06978	2.90589	0.936113	2.78071
0.2	24	0.812583	0.555489	0.374985	0.26447	1.07341	2.90147	0.933485	2.77075
0.21	24	0.811167	0.555884	0.376581	0.266205	1.07701	2.89713	0.930908	2.76099
0.22	24	0.809749	0.556273	0.378166	0.267928	1.08059	2.89287	0.92838	2.75142
0.23	24	0.808332	0.556656	0.379739	0.269638	1.08414	2.88868	0.9259	2.74203
0.24	24	0.806914	0.557034	0.381301	0.271335	1.08767	2.88457	0.923468	2.73283
0.25	24	0.805497	0.557406	0.382851	0.273019	1.09118	2.88053	0.92108	2.7238
0.26	24	0.80408	0.557773	0.384391	0.274691	1.09467	2.87656	0.918737	2.71495
0.27	24	0.802663	0.558134	0.385919	0.27635	1.09813	2.87266	0.916438	2.70626
0.28	24	0.801246	0.558489	0.387437	0.277998	1.10157	2.86883	0.914181	2.69774
0.29	24	0.799831	0.558839	0.388943	0.279633	1.10499	2.86506	0.911965	2.68939
0.3	24	0.798416	0.559184	0.390439	0.281257	1.10839	2.86136	0.909789	2.68119
0.31	24	0.797002	0.559523	0.391924	0.282868	1.11176	2.85772	0.907653	2.67314
0.32	24	0.795589	0.559857	0.393398	0.284469	1.11512	2.85414	0.905555	2.66524
0.33	24	0.794178	0.560186	0.394861	0.286057	1.11845	2.85062	0.903495	2.65749
0.34	24	0.792767	0.560509	0.396314	0.287634	1.12176	2.84716	0.901471	2.64989
0.35	24	0.791359	0.560827	0.397757	0.2892	1.12505	2.84376	0.899483	2.64242
0.36	24	0.789952	0.56114	0.399188	0.290755	1.12832	2.84041	0.89753	2.63509
0.37	24	0.788546	0.561447	0.40061	0.292299	1.13157	2.83712	0.895611	2.6279
0.38	24	0.787142	0.56175	0.402021	0.293832	1.1348	2.83388	0.893725	2.62084
0.39	24	0.785741	0.562047	0.403422	0.295354	1.138	2.8307	0.891873	2.6139
0.4	24	0.784341	0.562339	0.404812	0.296866	1.14119	2.82756	0.890052	2.6071
0.41	24	0.782943	0.562627	0.406192	0.298367	1.14436	2.82448	0.888262	2.60041
0.42	24	0.781547	0.562909	0.407563	0.299857	1.1475	2.82145	0.886503	2.59384
0.43	24	0.780154	0.563186	0.408923	0.301338	1.15063	2.81846	0.884773	2.5874
0.44	24	0.778763	0.563459	0.410273	0.302807	1.15374	2.81553	0.883073	2.58107
0.45	24	0.777374	0.563726	0.411613	0.304267	1.15683	2.81264	0.881401	2.57485
0.46	24	0.775988	0.563989	0.412944	0.305717	1.15989	2.80979	0.879758	2.56874
0.47	24	0.774604	0.564247	0.414265	0.307157	1.16294	2.80699	0.878142	2.56274
0.48	24	0.773223	0.5645	0.415576	0.308587	1.16597	2.80424	0.876552	2.55684
0.49	24	0.772028	0.564765	0.416855	0.309889	1.16906	2.80153	0.87497	2.55094
0.5	24	0.770469	0.564992	0.418169	0.311417	1.17198	2.79885	0.873452	2.54536
0.51	24	0.769096	0.565232	0.419451	0.312818	1.17495	2.79623	0.87194	2.53977
0.52	24	0.767726	0.565466	0.420724	0.314209	1.1779	2.79364	0.870453	2.53428
0.53	24	0.766359	0.565696	0.421988	0.315591	1.18084	2.79109	0.868989	2.52888
0.54	24	0.764995	0.565922	0.423242	0.316964	1.18375	2.78858	0.86755	2.52358
0.55	24	0.763634	0.566143	0.424487	0.318327	1.18665	2.7861	0.866134	2.51837
0.56	24	0.762276	0.566359	0.425723	0.319681	1.18953	2.78367	0.86474	2.51325
0.57	24	0.760921	0.566572	0.426949	0.321026	1.19239	2.78127	0.863369	2.50821
0.58	24	0.759569	0.56678	0.428167	0.322362	1.19524	2.77891	0.86202	2.50327
0.59	24	0.75822	0.566983	0.429376	0.323689	1.19806	2.77658	0.860692	2.4984
0.6	24	0.756875	0.567182	0.430575	0.325007	1.20087	2.77429	0.859385	2.49362
0.61	24	0.755533	0.567378	0.431766	0.326316	1.20366	2.77204	0.858099	2.48893
0.62	24	0.754194	0.567568	0.432948	0.327616	1.20643	2.76981	0.856833	2.48431
0.63	24	0.752859	0.567755	0.434121	0.328908	1.20918	2.76762	0.855587	2.47977
0.64	24	0.751527	0.567938	0.435286	0.330191	1.21192	2.76546	0.854361	2.4753
0.65	24	0.750198	0.568117	0.436442	0.331466	1.21464	2.76333	0.853153	2.47091
0.66	24	0.748873	0.568291	0.43759	0.332732	1.21734	2.76124	0.851965	2.4666
0.67	24	0.747551	0.568462	0.438729	0.33399	1.22002	2.75917	0.850794	2.46235
0.68	24	0.746233	0.568628	0.439859	0.335239	1.22269	2.75714	0.849642	2.45818
0.69	24	0.744919	0.568791	0.440981	0.33648	1.22534	2.75513	0.848507	2.45408
0.7	24	0.743608	0.56895	0.442095	0.337713	1.22797	2.75315	0.84739	2.45004
0.71	24	0.742301	0.569105	0.443201	0.338937	1.23059	2.75121	0.84629	2.44608
0.72	24	0.740998	0.569257	0.444299	0.340154	1.23319	2.74928	0.845206	2.44217
0.73	24	0.739698	0.569404	0.445388	0.341362	1.23577	2.74739	0.844139	2.43833
0.74	24	0.738402	0.569548	0.44647	0.342563	1.23834	2.74553	0.843089	2.43456
0.75	24	0.73711	0.569689	0.447543	0.343755	1.24089	2.74369	0.842053	2.43085
0.76	24	0.735821	0.569825	0.448609	0.34494	1.24342	2.74187	0.841034	2.42719
0.77	24	0.734536	0.569959	0.449666	0.346117	1.24593	2.74008	0.84003	2.4236
0.78	24	0.733255	0.570088	0.450716	0.347286	1.24843	2.73832	0.83904	2.42007
0.79	24	0.731978	0.570214	0.451758	0.348447	1.25092	2.73658	0.838066	2.41659
0.8	24	0.730705	0.570337	0.452793	0.3496	1.25339	2.73487	0.837106	2.41317
0.81	24	0.729436	0.570457	0.453819	0.350746	1.25584	2.73318	0.83616	2.4098
0.82	24	0.728171	0.570572	0.454839	0.351885	1.25827	2.73151	0.835228	2.40649
0.83	24	0.726909	0.570685	0.455851	0.353016	1.26069	2.72987	0.834309	2.40323
0.84	24	0.725652	0.570795	0.456855	0.354139	1.2631	2.72825	0.833405	2.40003
0.85	24	0.724398	0.570901	0.457852	0.355255	1.26549	2.72665	0.832513	2.39687
0.86	24	0.723149	0.571004	0.458841	0.356364	1.26786	2.72507	0.831634	2.39377
0.87	24	0.721904	0.571103	0.459824	0.357465	1.27022	2.72352	0.830769	2.39071
0.88	24	0.720662	0.5712	0.460799	0.358559	1.27256	2.72198	0.829915	2.38771
0.89	24	0.719425	0.571294	0.461767	0.359646	1.27489	2.72047	0.829074	2.38475
0.9	24	0.718192	0.571384	0.462728	0.360726	1.2772	2.71898	0.828245	2.38184
0.91	24	0.716962	0.571472	0.463682	0.361798	1.27949	2.7175	0.827428	2.37897
0.92	24	0.715737	0.571556	0.464629	0.362864	1.28178	2.71605	0.826623	2.37615
0.93	24	0.714516	0.571638	0.465569	0.363922	1.28404	2.71462	0.825829	2.37337
0.94	24	0.713299	0.571717	0.466502	0.364974	1.28629	2.7132	0.825046	2.37064
0.95	24	0.712087	0.571793	0.467428	0.366018	1.28853	2.71181	0.824275	2.36795
0.96	24	0.710878	0.571866	0.468347	0.367056	1.29075	2.71043	0.823514	2.3653
0.97	24	0.709674	0.571936	0.46926	0.368087	1.29296	2.70907	0.822765	2.36269
0.98	24	0.708473	0.572003	0.470166	0.369111	1.29515	2.70773	0.822025	2.36012
0.99	24	0.707277	0.572068	0.471066	0.370128	1.29733	2.70641	0.821296	2.35759


==> figures/prefactors/Szzprefactors.dat <==
0.01	24	0.99557	1.00047	1.00537	0.996206	1.00203	0.997853	1.99308	1.99987	1.98843	2.00465	2.00018	1.99352
0.02	24	0.991219	1.00091	1.01067	0.992468	1.00396	0.995681	1.98633	1.99978	1.97709	2.00921	2.00038	1.98718
0.03	24	0.986947	1.00132	1.0159	0.988784	1.0058	0.993485	1.97974	1.99973	1.96595	2.01369	2.00062	1.98099
0.04	24	0.982751	1.0017	1.02106	0.985153	1.00755	0.99127	1.97331	1.99972	1.95503	2.0181	2.00088	1.97494
0.05	24	0.978628	1.00205	1.02615	0.981576	1.00922	0.989037	1.96702	1.99974	1.94431	2.02243	2.00117	1.96902
0.06	24	0.974577	1.00238	1.03118	0.978052	1.01081	0.986789	1.96088	1.99981	1.93379	2.02669	2.00148	1.96323
0.07	24	0.970597	1.00268	1.03614	0.974579	1.01232	0.984527	1.95488	1.9999	1.92346	2.03087	2.00182	1.95757
0.08	24	0.966684	1.00295	1.04104	0.971157	1.01375	0.982254	1.94902	2.00003	1.91331	2.03499	2.00218	1.95203
0.09	24	0.962838	1.0032	1.04587	0.967786	1.01511	0.979972	1.94329	2.00019	1.90335	2.03903	2.00256	1.94661
0.1	24	0.959057	1.00343	1.05064	0.964465	1.0164	0.977683	1.93769	2.00038	1.89356	2.04301	2.00296	1.94131
0.11	24	0.955338	1.00363	1.05534	0.961193	1.01761	0.975387	1.93221	2.00059	1.88394	2.04692	2.00337	1.93612
0.12	24	0.951682	1.00381	1.05998	0.957969	1.01876	0.973088	1.92686	2.00084	1.87449	2.05077	2.00381	1.93105
0.13	24	0.948085	1.00397	1.06457	0.954793	1.01985	0.970785	1.92162	2.00111	1.8652	2.05456	2.00426	1.92608
0.14	24	0.944548	1.00411	1.06909	0.951664	1.02088	0.968482	1.9165	2.0014	1.85608	2.05829	2.00473	1.92121
0.15	24	0.941067	1.00423	1.07355	0.948582	1.02184	0.966178	1.91149	2.00171	1.8471	2.06195	2.00522	1.91645
0.16	24	0.937643	1.00433	1.07795	0.945545	1.02275	0.963875	1.90659	2.00205	1.83828	2.06556	2.00572	1.91178
0.17	24	0.934273	1.00441	1.08229	0.942553	1.0236	0.961574	1.90179	2.00241	1.8296	2.06912	2.00623	1.90721
0.18	24	0.930956	1.00447	1.08658	0.939605	1.02439	0.959277	1.8971	2.00279	1.82107	2.07261	2.00676	1.90273
0.19	24	0.927692	1.00451	1.09081	0.936702	1.02514	0.956983	1.8925	2.00319	1.81268	2.07606	2.0073	1.89835
0.2	24	0.924479	1.00454	1.09498	0.933841	1.02583	0.954695	1.888	2.0036	1.80443	2.07945	2.00785	1.89405
0.21	24	0.921316	1.00456	1.0991	0.931022	1.02647	0.952413	1.8836	2.00403	1.79631	2.08279	2.00841	1.88984
0.22	24	0.918201	1.00455	1.10316	0.928245	1.02707	0.950138	1.87929	2.00448	1.78832	2.08608	2.00898	1.88571
0.23	24	0.915135	1.00454	1.10717	0.925509	1.02762	0.94787	1.87507	2.00495	1.78045	2.08932	2.00956	1.88167
0.24	24	0.912115	1.0045	1.11112	0.922813	1.02813	0.94561	1.87093	2.00543	1.77272	2.09251	2.01015	1.8777
0.25	24	0.90914	1.00446	1.11503	0.920157	1.02859	0.943359	1.86688	2.00592	1.7651	2.09565	2.01075	1.87382
0.26	24	0.906211	1.0044	1.11888	0.91754	1.02902	0.941117	1.86291	2.00643	1.75761	2.09875	2.01136	1.87001
0.27	24	0.903325	1.00433	1.12268	0.914961	1.0294	0.938886	1.85902	2.00695	1.75023	2.10181	2.01197	1.86627
0.28	24	0.900482	1.00425	1.12643	0.91242	1.02975	0.936665	1.85521	2.00749	1.74296	2.10482	2.0126	1.8626
0.29	24	0.897681	1.00415	1.13013	0.909916	1.03006	0.934454	1.85147	2.00803	1.73581	2.10778	2.01323	1.85901
0.3	24	0.894922	1.00405	1.13378	0.907449	1.03033	0.932256	1.84781	2.00859	1.72877	2.11071	2.01386	1.85548
0.31	24	0.892203	1.00393	1.13739	0.905018	1.03057	0.930069	1.84422	2.00915	1.72183	2.11359	2.01451	1.85203
0.32	24	0.889523	1.0038	1.14094	0.902622	1.03078	0.927894	1.8407	2.00973	1.715	2.11643	2.01516	1.84863
0.33	24	0.886882	1.00367	1.14445	0.900261	1.03095	0.925731	1.83725	2.01032	1.70827	2.11924	2.01581	1.8453
0.34	24	0.884279	1.00352	1.14791	0.897933	1.0311	0.923581	1.83387	2.01091	1.70165	2.122	2.01647	1.84203
0.35	24	0.881713	1.00336	1.15133	0.89564	1.03121	0.921445	1.83056	2.01152	1.69512	2.12473	2.01714	1.83883
0.36	24	0.879184	1.0032	1.15471	0.893379	1.0313	0.919321	1.8273	2.01213	1.68869	2.12742	2.0178	1.83568
0.37	24	0.876691	1.00303	1.15803	0.891151	1.03136	0.917212	1.82411	2.01275	1.68235	2.13007	2.01848	1.83259
0.38	24	0.874233	1.00285	1.16132	0.888955	1.03139	0.915116	1.82098	2.01338	1.67611	2.13269	2.01915	1.82955
0.39	24	0.871809	1.00266	1.16456	0.886791	1.0314	0.913033	1.81791	2.01401	1.66996	2.13527	2.01983	1.82658
0.4	24	0.869419	1.00247	1.16776	0.884657	1.03138	0.910966	1.8149	2.01465	1.6639	2.13782	2.02052	1.82365
0.41	24	0.867062	1.00227	1.17092	0.882553	1.03134	0.908912	1.81194	2.0153	1.65793	2.14033	2.02121	1.82078
0.42	24	0.864738	1.00206	1.17404	0.88048	1.03128	0.906873	1.80904	2.01595	1.65204	2.14282	2.0219	1.81796
0.43	24	0.862445	1.00185	1.17712	0.878435	1.0312	0.904848	1.80619	2.01661	1.64624	2.14527	2.02259	1.81519
0.44	24	0.860184	1.00163	1.18015	0.87642	1.03109	0.902838	1.80339	2.01728	1.64052	2.14768	2.02328	1.81247
0.45	24	0.857954	1.0014	1.18315	0.874433	1.03096	0.900843	1.80065	2.01795	1.63488	2.15007	2.02398	1.80979
0.46	24	0.855754	1.00117	1.18611	0.872474	1.03082	0.898862	1.79795	2.01862	1.62932	2.15243	2.02468	1.80717
0.47	24	0.853584	1.00094	1.18903	0.870542	1.03065	0.896897	1.79531	2.0193	1.62385	2.15476	2.02538	1.80459
0.48	24	0.851443	1.0007	1.19192	0.868637	1.03047	0.894946	1.79271	2.01998	1.61844	2.15705	2.02608	1.80205
0.49	24	0.84933	1.00045	1.19477	0.866759	1.03027	0.89301	1.79016	2.02067	1.61312	2.15932	2.02678	1.79956
0.5	24	0.847246	1.0002	1.19758	0.864906	1.03005	0.89109	1.78766	2.02135	1.60787	2.16156	2.02749	1.79711
0.51	24	0.845189	0.999948	1.20035	0.86308	1.02982	0.889184	1.7852	2.02205	1.60269	2.16378	2.02819	1.7947
0.52	24	0.843159	0.999691	1.20309	0.861278	1.02957	0.887293	1.78278	2.02274	1.59758	2.16596	2.0289	1.79234
0.53	24	0.841156	0.99943	1.2058	0.859501	1.02931	0.885418	1.7804	2.02344	1.59255	2.16812	2.02961	1.79001
0.54	24	0.839179	0.999165	1.20847	0.857749	1.02903	0.883557	1.77807	2.02414	1.58758	2.17026	2.03032	1.78772
0.55	24	0.837228	0.998898	1.2111	0.85602	1.02874	0.881711	1.77578	2.02485	1.58268	2.17237	2.03102	1.78548
0.56	24	0.835302	0.998627	1.21371	0.854315	1.02844	0.879881	1.77353	2.02555	1.57785	2.17445	2.03173	1.78326
0.57	24	0.833402	0.998353	1.21628	0.852633	1.02812	0.878065	1.77131	2.02626	1.57309	2.17651	2.03244	1.78109
0.58	24	0.831525	0.998077	1.21882	0.850974	1.02779	0.876265	1.76914	2.02697	1.56839	2.17854	2.03315	1.77895
0.59	24	0.829673	0.997798	1.22133	0.849337	1.02745	0.874479	1.767	2.02768	1.56375	2.18055	2.03386	1.77685
0.6	24	0.827844	0.997517	1.2238	0.847722	1.0271	0.872708	1.7649	2.02839	1.55918	2.18254	2.03456	1.77478
0.61	24	0.826038	0.997233	1.22625	0.846129	1.02674	0.870952	1.76283	2.0291	1.55467	2.18451	2.03527	1.77275
0.62	24	0.824255	0.996948	1.22866	0.844557	1.02636	0.86921	1.7608	2.02982	1.55022	2.18645	2.03598	1.77074
0.63	24	0.822495	0.99666	1.23105	0.843006	1.02598	0.867483	1.75881	2.03053	1.54583	2.18837	2.03669	1.76877
0.64	24	0.820756	0.996371	1.2334	0.841475	1.02559	0.865771	1.75684	2.03125	1.54149	2.19026	2.03739	1.76684
0.65	24	0.81904	0.99608	1.23573	0.839965	1.02519	0.864073	1.75491	2.03196	1.53722	2.19214	2.0381	1.76493
0.66	24	0.817344	0.995787	1.23803	0.838474	1.02478	0.86239	1.75301	2.03268	1.533	2.194	2.0388	1.76305
0.67	24	0.81567	0.995493	1.2403	0.837003	1.02437	0.860721	1.75115	2.0334	1.52883	2.19583	2.0395	1.76121
0.68	24	0.814016	0.995198	1.24254	0.835551	1.02394	0.859067	1.74931	2.03412	1.52473	2.19765	2.0402	1.75939
0.69	24	0.812383	0.994901	1.24476	0.834119	1.02351	0.857427	1.7475	2.03483	1.52067	2.19944	2.0409	1.7576
0.7	24	0.81077	0.994604	1.24695	0.832704	1.02307	0.8558	1.74573	2.03555	1.51667	2.20121	2.0416	1.75584
0.71	24	0.809176	0.994305	1.24911	0.831308	1.02263	0.854188	1.74398	2.03627	1.51272	2.20297	2.0423	1.7541
0.72	24	0.807602	0.994006	1.25124	0.829931	1.02218	0.85259	1.74226	2.03698	1.50882	2.20471	2.043	1.7524
0.73	24	0.806046	0.993706	1.25335	0.82857	1.02172	0.851006	1.74056	2.0377	1.50498	2.20642	2.04369	1.75072
0.74	24	0.80451	0.993405	1.25544	0.827227	1.02126	0.849436	1.7389	2.03842	1.50118	2.20812	2.04438	1.74906
0.75	24	0.802992	0.993103	1.2575	0.825902	1.02079	0.847879	1.73726	2.03913	1.49743	2.20981	2.04508	1.74743
0.76	24	0.801492	0.992801	1.25953	0.824593	1.02031	0.846336	1.73565	2.03984	1.49373	2.21147	2.04577	1.74583
0.77	24	0.800009	0.992499	1.26155	0.823301	1.01983	0.844806	1.73406	2.04056	1.49008	2.21312	2.04645	1.74425
0.78	24	0.798545	0.992196	1.26353	0.822025	1.01935	0.84329	1.73249	2.04127	1.48647	2.21475	2.04714	1.74269
0.79	24	0.797098	0.991893	1.2655	0.820765	1.01886	0.841787	1.73096	2.04198	1.48291	2.21636	2.04782	1.74116
0.8	24	0.795667	0.99159	1.26744	0.81952	1.01837	0.840297	1.72944	2.04269	1.47939	2.21795	2.04851	1.73964
0.81	24	0.794254	0.991287	1.26936	0.818292	1.01788	0.83882	1.72795	2.0434	1.47592	2.21953	2.04919	1.73816
0.82	24	0.792857	0.990983	1.27125	0.817078	1.01738	0.837357	1.72648	2.04411	1.4725	2.22109	2.04986	1.73669
0.83	24	0.791476	0.99068	1.27312	0.81588	1.01687	0.835906	1.72503	2.04481	1.46911	2.22264	2.05054	1.73524
0.84	24	0.790112	0.990377	1.27498	0.814697	1.01637	0.834468	1.72361	2.04552	1.46577	2.22417	2.05121	1.73382
0.85	24	0.788763	0.990074	1.27681	0.813528	1.01586	0.833042	1.72221	2.04622	1.46247	2.22569	2.05189	1.73242
0.86	24	0.787429	0.989771	1.27861	0.812373	1.01535	0.83163	1.72083	2.04692	1.45921	2.22719	2.05256	1.73104
0.87	24	0.786111	0.989468	1.2804	0.811232	1.01483	0.830229	1.71947	2.04762	1.456	2.22868	2.05322	1.72967
0.88	24	0.784808	0.989166	1.28217	0.810106	1.01431	0.828841	1.71813	2.04832	1.45282	2.23015	2.05389	1.72833
0.89	24	0.783519	0.988863	1.28392	0.808993	1.01379	0.827466	1.71681	2.04902	1.44968	2.2316	2.05455	1.72701
0.9	24	0.782246	0.988562	1.28564	0.807893	1.01327	0.826102	1.71551	2.04971	1.44658	2.23305	2.05521	1.7257
0.91	24	0.780986	0.98826	1.28735	0.806807	1.01275	0.82475	1.71422	2.05041	1.44352	2.23448	2.05587	1.72441
0.92	24	0.779741	0.98796	1.28904	0.805734	1.01222	0.823411	1.71296	2.0511	1.4405	2.23589	2.05652	1.72314
0.93	24	0.77851	0.987659	1.29071	0.804673	1.0117	0.822083	1.71172	2.05179	1.43751	2.23729	2.05718	1.72189
0.94	24	0.777292	0.98736	1.29236	0.803625	1.01117	0.820767	1.71049	2.05247	1.43456	2.23868	2.05783	1.72066
0.95	24	0.776088	0.987061	1.29399	0.80259	1.01064	0.819463	1.70928	2.05316	1.43164	2.24005	2.05847	1.71944
0.96	24	0.774898	0.986762	1.2956	0.801567	1.01011	0.81817	1.70809	2.05384	1.42876	2.24142	2.05912	1.71824
0.97	24	0.77372	0.986464	1.2972	0.800556	1.00958	0.816888	1.70692	2.05452	1.42592	2.24276	2.05976	1.71706
0.98	24	0.772556	0.986167	1.29878	0.799556	1.00905	0.815618	1.70576	2.0552	1.42311	2.2441	2.0604	1.7159
0.99	24	0.771404	0.985871	1.30034	0.798569	1.00851	0.814359	1.70462	2.05588	1.42033	2.24542	2.06104	1.71474

